A High-Precision Statistical Analysis of the SN1987A Neutrino Temporal Distribution

The interpretation of the SN1987A neutrino data remains limited by significant absolute timing uncertainties across independent detectors and a long-standing tension in the angular distributions. This work presents a high-precision statistical framework that resolves these issues by formalizing the mathematical distinction between intrinsic and relative timing offsets (ITOs and RTOs). By performing a simultaneous $\chi^2$-alignment of the Kamiokande-II and Baksan data with the IMB clock, we systematically incorporate non-Gaussian statistical correlations, reducing the temporal uncertainty by two orders of magnitude to the sub-second level. The $\chi^2$-analysis shows that Baksan's absolute timestamps require an advancement of $30.4\,\rm s$, while those of Kamiokande-II require a delay of about $6.4\,\rm s$. Establishing this unified, high-precision timeline is critical to test the physical nature of the first Kamiokande-II event (K1), specifically whether its distinct angular features signal the onset of the prompt neutronization burst. Previous literature often assumes that K1 originated from inverse beta decay (IBD) on qualitative grounds. By contrast, our multidimensional likelihood analysis incorporates energy, direction, and MSW flavor-conversion effects to provide the first quantitative constraint on its origin. We find a likelihood ratio of 3-6 in favor of an accretion-phase $\bar{\nu}_e$ origin over a neutronization-burst origin, thereby turning a traditional assumption into a statistically bounded physical inference. This framework provides the most stringent constraints to date on the chronology of SN1987A and establishes a precise methodology for future multimessenger observations of Galactic supernovae.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"


==> readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


